A Machine Learning Approach for Automated Filling of Categorical Fields in Data Entry Forms

Users frequently interact with software systems through data entry forms. However, form filling is time-consuming and error-prone. Although several techniques have been proposed to auto-complete or pre-fill fields in the forms, they provide limited support to help users fill categorical fields, i.e., fields that require users to choose the right value among a large set of options. In this paper, we propose LAFF, a learning-based automated approach for filling categorical fields in data entry forms. LAFF first builds Bayesian Network models by learning field dependencies from a set of historical input instances, representing the values of the fields that have been filled in the past. To improve its learning ability, LAFF uses local modeling to effectively mine the local dependencies of fields in a cluster of input instances. During the form filling phase, LAFF uses such models to predict possible values of a target field, based on the values in the already-filled fields of the form and their dependencies; the predicted values (endorsed based on field dependencies and prediction confidence) are then provided to the end-user as a list of suggestions. We evaluated LAFF by assessing its effectiveness and efficiency in form filling on two datasets, one of them proprietary from the banking domain. Experimental results show that LAFF is able to provide accurate suggestions with a Mean Reciprocal Rank value above 0.73. Furthermore, LAFF is efficient, requiring at most 317 ms per suggestion.

==> data/arm_eval.csv <==
Algorithm,Target,MRR,PCR
arm,cell_line,0.673,0.9982483797512699
arm,cell_type,0.571,0.9977360199230246
arm,disease,0.113,0.8352017937219731
arm,ethnicity,0.54,0.9904640813731723
arm,tissue,0.528,0.9976652560922223


==> data/discussion-hit.csv <==
Hit-S1, Hit-R1, Hit-S2, Hit-R2
0.790, 0.799, 0.895, 0.901


==> data/laff_eval.csv <==
Algorithm,Target,MRR,PCR
laff,cell_line,0.962,0.45454545454545453
laff,cell_type,0.473,0.3973285035091691
laff,disease,0.372,0.35519431988041855
laff,ethnicity,0.531,0.3321678321678322
laff,tissue,0.659,0.8720998103020575


==> data/meta.csv <==
meta, y 
1, 0.86
1, 0.86
1, 0.86
2, 0.89
2, 0.86
2, 0.86
3, 0.82
3, 0.82
3, 0.82

==> data/metrics.csv <==
Area&Dimension&Description&Intuition
\multirow{30}{=}{Recom-mender System}&Diversity&	Diversity metrics generally measure the average dissimilarity between all pairs of items in the suggestion list~\cite{kunaver2017diversity}. &	The suggested items can cover a broad area of the information space to increase the chance of satisfying the user’s information need. For example, with a movie recommender system, users may hope to get relevant items from different genres (e.g., ``comedy'', ``romance'')

&Novelty& The novelty of an item is typically estimated by the inverse of its popularity (e.g., measured by the number of ratings it has received); novelty metrics measure the ratio of the suggested relevant items that have  low popularity~\cite{kaminskas2016diversity}. &	A tool has the ability to recommend relevant items that are unknown to users. For example, a movie recommender system should have the ability to recommend ``new'' movies that users did not watch or know before.

&Accuracy&\emph{Precision} measures the fraction of suggested relevant items among all the suggested items~\cite{herlocker2004evaluating}.&	The suggestion list only contains relevant items.

&&\emph{Recall} measures the fraction of suggested relevant items among all the relevant items~\cite{herlocker2004evaluating}.&	The suggestion list contains all the relevant items regarding a target.

&&\emph{MAP (Mean Average Precision)} measures the mean of the average precision at the rank of each relevant item~\cite{herlocker2004evaluating}.&	All the relevant items can be ranked at the top of a suggestion list.

&&\emph{MRR (Mean Reciprocal Rank)} measures the mean of the reciprocal rank at which the first relevant item was suggested in a list~\cite{martinez2019using}.&	The relevant item can be ranked at the top of a suggestion list.

&Coverage&\emph{Catalog coverage} measures the ratio of the items predicted to users over the total number of possible items of a given target~\cite{ge2010beyond}.&	A tool can avoid suggesting a long list of items to users (e.g., only the top 5\% suggested items are presented to the users)

&&\emph{Prediction coverage} measures the ratio of suggestions provided by a tool over the total number of targets requiring suggestions~\cite{ge2010beyond}.& A tool can avoid making ``useless'' suggestions to users. Low-confidence suggestions with many unrelated items should be filtered out to fit the user's interests.

&Combined&\emph{F$_1$-score} is the harmonic mean of the precision and recall~\cite{avazpour2014dimensions}. & A tool can suggest (recall) and only suggest (precision) all the relevant items to users.
&&\emph{Quality} of suggested items is the product between their similarity to the user's query and the diversity of the itmes~\cite{avazpour2014dimensions}. & The items suggested in the suggestion list are relevant to the user's query (similarity) and at the same time different from each other (diversity).


==> data/rq-fields-ncbi-arm-mrr.csv <==
DIST, MRR1,  MRR2,  MRR3
LW,   0.528, 0.119, 0.095
LQ,   0.528, 0.495, 0.432
MED,  0.540, 0.654, 0.772
UQ,   0.571, 0.769, 0.782
UW,   0.571, 0.787, 0.802

==> data/rq-fields-ncbi-arm-pcr.csv <==
DIST, PCR1,  PCR2, PCR3
LW,   0.990, 1,    1
LQ,   0.990, 1,    1
MED,  0.997, 1,    1
UQ,   0.997, 1,    1
UW,   0.998, 1,    1

==> data/rq-fields-ncbi-laff-mrr.csv <==
DIST, MRR1,  MRR2,  MRR3
LW,   0.372, 0.694, 0.765
LQ,   0.473, 0.694, 0.765
MED,  0.531, 0.807, 0.909
UQ,   0.659, 0.815, 0.934
UW,   0.659, 0.984, 0.934

==> data/rq-fields-ncbi-laff-pcr.csv <==
DIST, PCR1,  PCR2,  PCR3
LW,   0.332, 0.228, 0.648
LQ,   0.355, 0.504, 0.648
MED,  0.379, 0.537, 0.727
UQ,   0.454, 0.949, 0.815
UW,   0.454, 0.969, 0.909

==> data/rq-fields-ncbi-mfm-mrr.csv <==
DIST, MRR1,  MRR2,  MRR3
LW,   0.177, 0.173, 0.055
LQ,   0.326, 0.336, 0.184
MED,  0.406, 0.420, 0.281
UQ,   0.545, 0.469, 0.387
UW,   0.635, 0.654, 0.446

==> data/rq-fields-ncbi-mfm-pcr.csv <==
DIST, PCR1, PCR2, PCR3
LW,   1,    1,    1
LQ,   1,    1,    1
MED,  1,    1,    1
UQ,   1,    1,    1
UW,   1,    1,    1

==> data/rq-fields-ncbi-outlier-mrr.csv <==
x,   outlier,label
0.50,0.673,  arm
0.50,0.113,  arm
0.75,0.962,  laff
1.75,0.491,  laff
2.75,0.116,  laff


==> data/rq-fields-ncbi-outlier-pcr.csv <==
x,   outlier,label
0.50,0.835,  arm
0.75,0.872,  laff
2.75,0.116,  laff


==> data/rq-fields-prop-arm-mrr.csv <==
DIST, MRR1,  MRR2,  MRR3,  MRR4,  MRR5,  MRR6,  MRR7,  MRR8,  MRR9,  MRR10, MRR11, MRR12, MRR13, MRR14, MRR15, MRR16
LW,   0.100, 0.457, 0.465, 0.474, 0.482, 0.450, 0.451, 0.467, 0.496, 0.469, 0.501, 0.485, 0.460, 0.507, 0.460, 0.300
LQ,   0.427, 0.457, 0.465, 0.474, 0.482, 0.450, 0.451, 0.467, 0.496, 0.469, 0.501, 0.485, 0.460, 0.507, 0.460, 0.369
MED,  0.596, 0.617, 0.617, 0.627, 0.641, 0.636, 0.642, 0.634, 0.674, 0.669, 0.644, 0.682, 0.678, 0.690, 0.671, 0.623
UQ,   0.763, 0.767, 0.750, 0.757, 0.765, 0.772, 0.776, 0.773, 0.803, 0.768, 0.782, 0.779, 0.769, 0.762, 0.761, 0.781
UW,   0.858, 0.860, 0.883, 0.883, 0.877, 0.922, 0.898, 0.914, 0.909, 0.910, 0.912, 0.925, 0.909, 0.915, 0.905, 0.896

==> data/rq-fields-prop-arm-pcr.csv <==
DIST, PCR1,  PCR2,  PCR3,  PCR4,  PCR5,  PCR6,  PCR7,  PCR8,  PCR9,  PCR10, PCR11, PCR12, PCR13, PCR14, PCR15, PCR16
LW,   0.400, 0.665, 0.910, 0.951, 0.982, 0.991, 0.998, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000
LQ,   0.516, 0.809, 0.918, 0.953, 0.989, 0.994, 0.998, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000
MED,  0.667, 0.902, 0.973, 0.994, 0.998, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000
UQ,   0.707, 0.938, 0.988, 0.996, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000
UW,   0.758, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000

==> data/rq-fields-prop-laff-mrr.csv <==
DIST, MRR1,  MRR2,  MRR3,  MRR4,  MRR5,  MRR6,  MRR7,  MRR8,  MRR9,  MRR10, MRR11, MRR12, MRR13, MRR14, MRR15, MRR16
LW,   0.596, 0.477, 0.474, 0.469, 0.488, 0.507, 0.503, 0.495, 0.465, 0.489, 0.498, 0.499, 0.459, 0.517, 0.496, 0.496
LQ,   0.734, 0.722, 0.715, 0.715, 0.727, 0.711, 0.744, 0.734, 0.719, 0.726, 0.731, 0.740, 0.708, 0.702, 0.746, 0.746
MED,  0.827, 0.871, 0.869, 0.860, 0.879, 0.877, 0.881, 0.886, 0.887, 0.880, 0.882, 0.886, 0.901, 0.897, 0.903, 0.875
UQ,   0.876, 0.903, 0.919, 0.927, 0.927, 0.933, 0.936, 0.940, 0.945, 0.948, 0.943, 0.948, 0.951, 0.955, 0.956, 0.956
UW,   0.938, 0.960, 0.962, 0.964, 0.937, 0.946, 0.948, 0.952, 0.956, 0.955, 0.954, 0.954, 0.957, 0.967, 0.963, 0.966

==> data/rq-fields-prop-laff-pcr.csv <==
DIST, PCR1,  PCR2,  PCR3,  PCR4,  PCR5,  PCR6,  PCR7,  PCR8,  PCR9,  PCR10, PCR11, PCR12, PCR13, PCR14, PCR15, PCR16
LW,   0.099, 0.236, 0.292, 0.366, 0.452, 0.564, 0.617, 0.638, 0.723, 0.777, 0.861, 0.954, 0.900, 0.945, 0.968, 0.948
LQ,   0.188, 0.299, 0.445, 0.536, 0.619, 0.691, 0.756, 0.815, 0.854, 0.885, 0.925, 0.954, 0.951, 0.974, 0.971, 0.976
MED,  0.786, 0.901, 0.915, 0.950, 0.971, 0.982, 0.979, 0.982, 0.983, 0.986, 0.985, 0.987, 0.988, 0.994, 0.996, 0.997
UQ,   1.000, 0.999, 0.994, 0.997, 0.991, 0.993, 0.988, 0.999, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 0.999
UW,   1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000

==> data/rq-fields-prop-mfm-mrr.csv <==
DIST, PCR1,  PCR2,  PCR3,  PCR4,  PCR5,  PCR6,  PCR7,  PCR8,  PCR9,  PCR10, PCR11, PCR12, PCR13, PCR14, PCR15, PCR16
LW,   0.434, 0.434, 0.434, 0.434, 0.434, 0.434, 0.434, 0.434, 0.434, 0.434, 0.434, 0.434, 0.434, 0.436, 0.436, 0.436
LQ,   0.500, 0.500, 0.500, 0.500, 0.500, 0.500, 0.500, 0.500, 0.500, 0.500, 0.500, 0.501, 0.502, 0.507, 0.474, 0.474
MED,  0.677, 0.677, 0.677, 0.677, 0.677, 0.677, 0.677, 0.677, 0.677, 0.677, 0.677, 0.679, 0.677, 0.685, 0.609, 0.609
UQ,   0.774, 0.774, 0.774, 0.774, 0.774, 0.774, 0.774, 0.774, 0.774, 0.774, 0.774, 0.775, 0.780, 0.782, 0.819, 0.819
UW,   0.829, 0.829, 0.829, 0.829, 0.829, 0.829, 0.829, 0.829, 0.829, 0.829, 0.829, 0.829, 0.833, 0.838, 0.910, 0.910

==> data/rq-fields-prop-mfm-pcr.csv <==
DIST, PCR1,  PCR2,  PCR3,  PCR4,  PCR5,  PCR6,  PCR7,  PCR8,  PCR9,  PCR10, PCR11, PCR12, PCR13, PCR14, PCR15, PCR16
LW,   1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000
LQ,   1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000
MED,  1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000
UQ,   1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000
UW,   1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000, 1.000

==> data/rq-fields-prop-outlier-mrr.csv <==
x,   outlier,label
0.75,0.449,  laff

==> data/rq-fields-prop-outlier-pcr.csv <==
x,  outlier, label
2.50, 0.792,   arm
3.50, 0.863,   arm
4.50, 0.935,   arm
5.50, 0.964,   arm
6.50, 0.980,   arm
7.50, 0.995,   arm
10.75,0.800,   laff
11.75,0.827,   laff
12.75,0.860,   laff
13.75,0.875,   laff
14.75,0.896,   laff
15.75,0.875,   laff

==> data/rq-filter.csv <==
TField,Recall-S1,Precision-S1,Recall-R1,Precision-R1
disease,*,	*,0.53,0.85
tissue,0.93,0.78,0.69,0.66
cell-line,0.59,0.91,0.85,0.94
cell-type,0.54,0.81,0.43,0.85
ethnicity,0.34,0.82,0.31,0.68


==> data/rq-num-fields---ncbi-homo-sapiens_laff_results.csv <==
N FF,Median,upq,lowq,upwhi,lowwhis
1.0,0.531,0.659,0.473,0.659,0.37200000000000005
2.0,0.807,0.815,0.6940000000000001,0.9840000000000001,0.6940000000000001
3.0,0.9009999999999999,0.934,0.7659999999999999,0.9359999999999999,0.7659999999999999


==> data/rq-num-fields-ncbi-arm.csv <==
N FF, MRR, PCR
1,0.485,1
2, 0.563,1
3, 0.576,1


==> data/rq-num-fields-ncbi-laff.csv <==
N FF, MRR, PCR
1,0.595, 0.597
2, 0.759, 0.756
3, 0.764, 0.754



==> data/rq-num-fields-ncbi-mfm.csv <==
N FF, MRR, PCR
1,0.478, 1
2, 0.410,1
3, 0.270,1



==> data/rq-num-fields-prop-laff.csv <==
N FF, MRR, PCR
1,0.780, 0.620
2, 0.790,0.695
3, 0.796,0.745
4,0.800,0.783
5,0.803,0.817
6,0.804,0.845
7,0.806,0.869
8,0.807,0.890
9,0.808,0.910
10,0.811,0.941
11,0.811,0.941
12,0.811,0.953
13,0.813,0.964
14,0.816,0.972
15,0.818,0.979
16,0.811,0.979


==> data/rq-num-fields-prop-mfm.csv <==
N FF, MRR, PCR
1,0.641, 1
2, 0.641,1
3, 0.641,1
4,0.641,1
5,0.641,1
6,0.641,1
7,0.641,1
8,0.641,1
9,0.641,1
10,0.641,1
11,0.641,1
12,0.641,1
13,0.641,1
14,0.644,1
15,0.645,1
16,0.653,1


==> data/rq-num-fields-prop-small-arm.csv <==
N FF, MRR, PCR
1, 0.631, 1
2, 0.631, 1
3, 0.644, 1
4, 0.641, 1
5, 0.648, 1
6, 0.651, 1
7, 0.647, 1
8, 0.651, 1
9, 0.68, 1
10, 0.66, 1
11, 0.664, 1
12, 0.666, 1
13, 0.661, 1
14, 0.67, 1
15, 0.657, 1
16, 0.637, 1

==> data/rq-num-fields-prop-small-laff.csv <==
N FF, MRR, PCR
1, 0.774, 0.631
2, 0.794, 0.7
3, 0.793, 0.746
4, 0.794, 0.775
5, 0.8, 0.811
6, 0.801, 0.846
7, 0.808, 0.867
8, 0.808, 0.886
9, 0.805, 0.911
10, 0.808, 0.931
11, 0.807, 0.946
12, 0.813, 0.956
13, 0.807, 0.963
14, 0.815, 0.972
15, 0.821, 0.977
16, 0.804, 0.975

==> data/rq-num-fields-prop-small-mfm.csv <==
N FF, MRR, PCR
1, 0.627, 1
2, 0.629, 1
3, 0.65, 1
4, 0.628, 1
5, 0.633, 1
6, 0.635, 1
7, 0.656, 1
8, 0.668, 1
9, 0.659, 1
10, 0.658, 1
11, 0.635, 1
12, 0.605, 1
13, 0.632, 1
14, 0.615, 1
15, 0.667, 1
16, 0.64, 1
